Post-estimation Adjustments in Data-driven Decision-making with Applications in Pricing

The predict-then-optimize (PTO) framework is a standard approach in data-driven decision-making, where a decision-maker first estimates an unknown parameter from historical data and then uses this estimate to solve an optimization problem. While widely used for its simplicity and modularity, PTO can lead to suboptimal decisions because the estimation step does not account for the structure of the downstream optimization problem. We study a class of problems where the objective function, evaluated at the PTO decision, is asymmetric with respect to estimation errors. This asymmetry causes the expected outcome to be systematically degraded by noise in the parameter estimate, as the penalty for underestimation differs from that of overestimation. To address this, we develop a data-driven post-estimation adjustment that improves decision quality while preserving the practicality and modularity of PTO. We show that when the objective function satisfies a particular curvature condition, based on the ratio of its third and second derivatives, the adjustment simplifies to a closed-form expression. This condition holds for a broad range of pricing problems, including those with linear, log-linear, and power-law demand models. Under this condition, we establish theoretical guarantees that our adjustment uniformly and asymptotically outperforms standard PTO, and we precisely characterize the resulting improvement. Additionally, we extend our framework to multi-parameter optimization and settings with biased estimators. Numerical experiments demonstrate that our method consistently improves revenue, particularly in small-sample regimes where estimation uncertainty is most pronounced. This makes our approach especially well-suited for pricing new products or in settings with limited historical price variation.

==> plot_data/multi_theta3sigma10_2.csv <==
n,pto,oracle,boot
10,0.969315354152294,0.00321796690157067,0.00800392161230148
20,0.985083398106281,0.000903828075512284,0.00281975303018645
30,0.990203442759725,0.000405106824066093,0.00135574396325572
40,0.992787352129451,0.000227953384618006,0.000756872846168214
50,0.994227639008993,0.000147850179766254,0.000495334180249922
60,0.995278809448307,9.54279173005866e-05,0.000329212922477728
70,0.995955612042206,7.10724138101549e-05,0.000242020687345628
80,0.996488479434488,5.49381439333969e-05,0.000186785260611664
90,0.996850611043092,4.53697736972581e-05,0.000150221840256143
100,0.997182862622012,3.54230335889984e-05,0.000120919666253004


==> plot_data/multi_theta3sigma15_2.csv <==
n,pto,oracle,boot
10,0.9486480076573,0.0070982847403308,0.0167506335438958
20,0.975548243666015,0.00218547016483147,0.00681474108296079
30,0.984377040361598,0.000971208940451483,0.00334607214551167
40,0.988677054282486,0.000538362791573156,0.00187839507270581
50,0.991028929239808,0.000345421308576091,0.00120895005786122
60,0.992713196705189,0.000223593572785314,0.000797322212460879
70,0.993782079372375,0.000165511780961164,0.000580983481414595
80,0.994618702778424,0.000126963494706237,0.000442754976199699
90,0.99518552087112,0.000104074100122949,0.000354100007354481
100,0.995702173159377,8.15459105501203e-05,0.000284596226893783


==> plot_data/multi_theta5sigma10_2.csv <==
n,pto,oracle,boot
10,0.992764069650956,0.000254670881480571,0.000613481649125401
20,0.99617843241891,7.40626730777867e-05,0.000217299331792647
30,0.99739862894335,3.43038094429818e-05,0.000110232997585373
40,0.998049758133133,1.98085657790684e-05,6.29287236308378e-05
50,0.998418986398199,1.30296106937361e-05,4.27197207445478e-05
60,0.998695572117302,8.11336097954347e-06,2.83765207843166e-05
70,0.998878110767136,6.11548734652886e-06,2.12093200105433e-05
80,0.99902174162631,4.83758542345107e-06,1.70932641264836e-05
90,0.999120438461365,4.08730075456498e-06,1.36722318887491e-05
100,0.999211364643229,3.12041592946962e-06,1.09621601528791e-05


==> plot_data/multi_theta5sigma15_2.csv <==
n,pto,oracle,boot
10,0.98852370217881,0.000605643779088643,0.00159665472593621
20,0.994095936698541,0.000171432212770319,0.000535250608507324
30,0.996017896763715,7.88829760002467e-05,0.000265275390492632
40,0.997030043041356,4.51568226737112e-05,0.000150503694697441
50,0.997599995684518,2.96177974421019e-05,0.00010081286307651
60,0.998024751880837,1.87389678201744e-05,6.71266371388893e-05
70,0.99830321841575,1.40598130142483e-05,4.98978059230657e-05
80,0.998521891885953,1.1025917864592e-05,3.94672779501479e-05
90,0.998672091988617,9.23269412261894e-06,3.16989297553073e-05
100,0.998810275650928,7.1150041230668e-06,2.55115186796923e-05


==> plot_data/theta3sigma0.5_2.csv <==
n,pto,oracle,dd,boot
10,0.991971782649575,0.000121432315687729,0.00084191568313186,0.000442245745097014
20,0.996011494626956,3.12989648725162e-05,0.000250313243109744,0.000128505649519562
30,0.997343900421747,1.31411109664152e-05,0.000113062747739598,5.69408278377144e-05
40,0.998008987536253,7.9757669791143e-06,6.60782908673215e-05,3.277711045176e-05
50,0.998411209883384,4.4788790688556e-06,4.12007641889113e-05,2.02765900438334e-05
60,0.998682502238895,3.55539922865868e-06,3.01120455924081e-05,1.41221165371276e-05
70,0.998865698227718,2.4333749229654e-06,2.19257349918105e-05,1.08179819257767e-05
80,0.999012233795993,1.78166383575906e-06,1.64931544467215e-05,8.16377060012376e-06
90,0.999123312530697,1.39889501145825e-06,1.29059815836616e-05,6.09135399154395e-06
100,0.999207033326657,1.13041142152578e-06,1.06334163404169e-05,5.43882235102047e-06


==> plot_data/theta3sigma1.5_2.csv <==
n,pto,oracle,dd,boot
10,0.983018021559314,0.000469751516807608,0.00322758809115998,0.00181838063216681
20,0.991789980244042,0.000123275093756652,0.000996515444928545,0.000573181479601345
30,0.994582938032223,5.30242015112218e-05,0.000457352114457049,0.000255853170009006
40,0.995959010917167,3.15813918161675e-05,0.000265573739367601,0.000145168990773119
50,0.996786186995081,1.84564138643584e-05,0.000167181585466483,9.08122654285596e-05
60,0.997338833799456,1.40505051075012e-05,0.000120408011303091,6.32928987627029e-05
70,0.9977126762168,9.85313842145034e-06,8.8243771737202e-05,4.74185273919139e-05
80,0.998010578116368,7.29676670097875e-06,6.66033082353302e-05,3.57281423138691e-05
90,0.998235653468828,5.73795022201361e-06,5.22660966278365e-05,2.74765512217209e-05
100,0.998405061497787,4.65609100600457e-06,4.30361390289986e-05,2.33877749110914e-05


==> plot_data/theta3sigma10_2.csv <==
n,pto,oracle,dd,boot
10,0.99060815852979,0.000336526404314171,0.000999148831145766,0.000713582068472346
20,0.995378478421039,8.49473752368033e-05,0.000293196359843256,0.000208391089028561
30,0.996913582000421,3.81109643921582e-05,0.00013864719142374,9.49491369319392e-05
40,0.997718213603107,2.14406474894366e-05,7.86267071067878e-05,5.42213858464613e-05
50,0.998157792680446,1.41354434261777e-05,5.27647530784271e-05,3.55791618900598e-05
60,0.998473490477875,8.94218980020597e-06,3.49609721792639e-05,2.4293003560091e-05
70,0.998697017721477,6.59693213117169e-06,2.58457438695648e-05,1.74179174280904e-05
80,0.998855766396792,5.2619729976711e-06,2.0357519701284e-05,1.39209984609908e-05
90,0.998983962084259,4.31995360507484e-06,1.63986308201957e-05,1.10853688249532e-05
100,0.999089293760797,3.31399499166471e-06,1.29007005526631e-05,9.01386110312966e-06


==> plot_data/theta3sigma15_2.csv <==
n,pto,oracle,dd,boot
10,0.98530890958578,0.000784834836570706,0.00229410309976259,0.00176522354925783
20,0.992922390275724,0.000194329010354517,0.00066609686699921,0.000502352877786397
30,0.995305460847116,8.66451481634888e-05,0.000313590271388201,0.000227359965642492
40,0.996541588516272,4.83625283117714e-05,0.000177221986525893,0.000128139942537861
50,0.997213367170641,3.17673614204933e-05,0.000118529300831482,8.38940913829316e-05
60,0.997694388161032,2.03896583286535e-05,7.91759528229816e-05,5.72314603193689e-05
70,0.998034141788749,1.49927363425944e-05,5.84157595352998e-05,4.1335896616943e-05
80,0.998274799711809,1.18759485881447e-05,4.58644090790527e-05,3.26387307436955e-05
90,0.998468609262365,9.67591532482352e-06,3.68448644795968e-05,2.60110620088969e-05
100,0.998628389747708,7.48151924615573e-06,2.90940011105776e-05,2.09845331956684e-05


==> plot_data/theta3sigma1_2.csv <==
n,pto,oracle,dd,boot
10,0.983018021559314,0.000469751516807608,0.00322758809115998,0.00181838063216681
20,0.991789980244042,0.000123275093756652,0.000996515444928545,0.000573181479601345
30,0.994582938032223,5.30242015112218e-05,0.000457352114457049,0.000255853170009006
40,0.995959010917167,3.15813918161675e-05,0.000265573739367601,0.000145168990773119
50,0.996786186995081,1.84564138643584e-05,0.000167181585466483,9.08122654285596e-05
60,0.997338833799456,1.40505051075012e-05,0.000120408011303091,6.32928987627029e-05
70,0.9977126762168,9.85313842145034e-06,8.8243771737202e-05,4.74185273919139e-05
80,0.998010578116368,7.29676670097875e-06,6.66033082353302e-05,3.57281423138691e-05
90,0.998235653468828,5.73795022201361e-06,5.22660966278365e-05,2.74765512217209e-05
100,0.998405061497787,4.65609100600457e-06,4.30361390289986e-05,2.33877749110914e-05


==> plot_data/theta4sigma0.5_2.csv <==
n,pto,oracle,dd,boot
10,0.995596413810978,3.92525564000171e-05,0.000269410828572693,0.000120846215360508
20,0.997784532120181,1.00373074956504e-05,7.96063668641515e-05,3.56210071981895e-05
30,0.998518635577852,4.11079034273432e-06,3.54315063602724e-05,1.56074288229915e-05
40,0.99888723810058,2.55157533248065e-06,2.08463613321567e-05,9.05291409473766e-06
50,0.999110661363838,1.36812436160083e-06,1.28458519442289e-05,5.47394104451892e-06
60,0.999262117695085,1.14045519858101e-06,9.55092416264477e-06,3.75531638114488e-06
70,0.999364226964666,7.59238171167699e-07,6.89991615713262e-06,3.00544158056454e-06
80,0.999446048504235,5.48446027115141e-07,5.16892612524307e-06,2.2366155307125e-06
90,0.99950818560516,4.29858036979928e-07,4.0306959507943e-06,1.58813751084544e-06
100,0.999555042329152,3.45608129004469e-07,3.32340412873173e-06,1.56066750591667e-06


==> plot_data/theta4sigma1.5_2.csv <==
n,pto,oracle,dd,boot
10,1.31069069541242,0.000469751516807665,0.0032275880911601,0.00181838063216704
20,1.32238664032539,0.000123275093756596,0.000996515444928601,0.000573181479601457
30,1.32611058404296,5.30242015112777e-05,0.000457352114457105,0.00025585317000895
40,1.32794534788956,3.15813918162232e-05,0.00026557373936749,0.000145168990773008
50,1.32904824932677,1.84564138644141e-05,0.000167181585466539,9.08122654285596e-05
60,1.32978511173261,1.40505051075012e-05,0.000120408011303035,6.32928987627029e-05
70,1.33028356828907,9.85313842150598e-06,8.8243771737202e-05,4.74185273918583e-05
80,1.33068077082182,7.29676670092313e-06,6.66033082353858e-05,3.57281423138135e-05
90,1.33098087129177,5.73795022201361e-06,5.22660966278921e-05,2.74765512217765e-05
100,1.33120674866372,4.65609100606017e-06,4.30361390290542e-05,2.3387774911147e-05


==> plot_data/theta4sigma1_2.csv <==
n,pto,oracle,dd,boot
10,0.990903551635631,0.000152972889695208,0.00106267972254186,0.000571498337299148
20,0.995496739687053,3.95139740719712e-05,0.00031655266885393,0.000166077804080826
30,0.99700458359845,1.66632325527303e-05,0.000143370196942488,7.37494790730408e-05
40,0.997755990272893,1.00750768836213e-05,8.36891031369896e-05,4.23753640479866e-05
50,0.998210093250769,5.70221356661955e-06,5.22825606698793e-05,2.62877845916629e-05
60,0.998515979522847,4.48923532265651e-06,3.81005606182244e-05,1.83171692696159e-05
70,0.99872260365221,3.08712249754059e-06,2.77788456413529e-05,1.39657687844049e-05
80,0.998887798053539,2.26542573750812e-06,2.09102806850774e-05,1.04999073583119e-05
90,0.999012962846465,1.77925611547474e-06,1.63718454880987e-05,7.92085060047325e-06
100,0.999107285413208,1.43897053761395e-06,1.34873081551853e-05,6.99081324992652e-06


==> plot_data/theta5sigma0.5_2.csv <==
n,pto,oracle,dd,boot
10,0.997214660186887,1.6378896965823e-05,0.000111438727190525,4.14412865886755e-05
20,0.998590306604237,4.16463785703812e-06,3.27990865771707e-05,1.24222035014908e-05
30,0.999055650132278,1.66439199420464e-06,1.43948026303646e-05,5.28411347193489e-06
40,0.999289950712645,1.05666795918557e-06,8.52240392118735e-06,3.090400007843e-06
50,0.99943208781907,5.40331289562237e-07,5.18723661935294e-06,1.78145775871143e-06
60,0.999528707415705,4.73536396918629e-07,3.92464415436455e-06,1.18044076246946e-06
70,0.999593770620028,3.06630337567901e-07,2.81248494386863e-06,1.0193517189999e-06
80,0.999645953041678,2.18395231695803e-07,2.09786059531232e-06,7.51295769907141e-07
90,0.999685622752531,1.70855285122278e-07,1.63002611600865e-06,4.77719782875158e-07
100,0.999715542685889,1.366299658234e-07,1.34501408158473e-06,5.57988342695487e-07


==> plot_data/theta5sigma1.5_2.csv <==
n,pto,oracle,dd,boot
10,1.63836336926552,0.000469751516807631,0.00322758809116003,0.00181838063216697
20,1.65298330040674,0.000123275093756563,0.000996515444928568,0.000573181479601323
30,1.6576382300537,5.30242015113111e-05,0.000457352114457139,0.000255853170009051
40,1.65993168486194,3.15813918161898e-05,0.00026557373936749,0.000145168990773008
50,1.66131031165847,1.84564138643807e-05,0.000167181585466572,9.08122654286933e-05
60,1.66223138966576,1.40505051075012e-05,0.000120408011303002,6.32928987627029e-05
70,1.66285446036133,9.85313842153936e-06,8.8243771737202e-05,4.74185273918249e-05
80,1.66335096352728,7.29676670088975e-06,6.66033082352857e-05,3.57281423137801e-05
90,1.66372608911471,5.73795022208034e-06,5.22660966278588e-05,2.74765512216764e-05
100,1.66400843582964,4.65609100616025e-06,4.30361390290875e-05,2.33877749111804e-05


==> plot_data/theta5sigma10_2.csv <==
n,pto,oracle,dd,boot
10,0.996791438657234,4.19951950285305e-05,0.000126646709263638,6.74733753346678e-05
20,0.998378849580595,1.09318426918122e-05,3.77859049844379e-05,2.17671418096373e-05
30,0.99890836193742,4.92824852705575e-06,1.79824795134369e-05,9.66774241917656e-06
40,0.999189359913615,2.82623164547942e-06,1.02739866168621e-05,5.81318038286054e-06
50,0.999343877492893,1.8778637227599e-06,6.96232226196274e-06,3.72862424281361e-06
60,0.999455235179619,1.12424302518751e-06,4.4738081418839e-06,2.56822438560024e-06
70,0.999534364473943,8.37018600124254e-07,3.3245180409599e-06,1.71914295802113e-06
80,0.999590767321363,6.833766322591e-07,2.64634814915649e-06,1.482211556658e-06
90,0.999636494697079,5.75749779363468e-07,2.15290021453276e-06,1.18490719695046e-06
100,0.999673823662949,4.28814084243232e-07,1.66829150410151e-06,9.86791125528124e-07


==> plot_data/theta5sigma15_2.csv <==
n,pto,oracle,dd,boot
10,0.995117001728388,9.51616163283935e-05,0.000286026101992223,0.000175706172088429
20,0.997550651015022,2.45530977775814e-05,8.5002934934051e-05,5.44408251714172e-05
30,0.998354393016765,1.10623673945407e-05,4.0369993382453e-05,2.46334326722563e-05
40,0.998779503392631,6.29439625757319e-06,2.29977890401795e-05,1.44219847319043e-05
50,0.999012844234407,4.1696423017326e-06,1.55191567821261e-05,9.39554679233694e-06
60,0.999180854004617,2.56066320924649e-06,1.01142621679483e-05,6.41254477114444e-06
70,0.999300108431387,1.89894553525437e-06,7.49962252860733e-06,4.4724802693083e-06
80,0.999385019872047,1.53417506509935e-06,5.94155570586058e-06,3.70295475168754e-06
90,0.999453777618936,1.27759037317096e-06,4.81179801090485e-06,2.95504521584753e-06
100,0.999510033866814,9.6455450501526e-07,3.75516767523591e-06,2.4340748296962e-06


==> plot_data/theta5sigma1_2.csv <==
n,pto,oracle,dd,boot
10,0.994311893736988,6.37206700000961e-05,0.000439301951117386,0.000213198424641911
20,0.99715133461936,1.63448916225721e-05,0.000130102408876339,6.22650107596431e-05
30,0.998098027589908,6.77117140690366e-06,5.82951758275423e-05,2.74635766326536e-05
40,0.998572361540435,4.15917506594091e-06,3.4194682805436e-05,1.58833620951792e-05
50,0.998859653124198,2.2788294647894e-06,2.11887282459145e-05,9.71605054870781e-06
60,0.999054048414089,1.85653635463469e-06,1.56280170215362e-05,6.73519963141919e-06
70,0.999185167813944,1.25205713440048e-06,1.13321061075261e-05,5.26802804829102e-06
80,0.999290180016247,9.101961232314e-07,8.50574088623796e-06,3.929823884732e-06
90,0.999369872246089,7.13981312284337e-07,6.64355510885234e-06,2.87467721470355e-06
100,0.999429956878209,5.75415969503901e-07,5.47587307368925e-06,2.68466401852373e-06

